TRINITY III: Quasar Luminosity Functions Decomposed by Halo, Galaxy, and Black Hole Masses and Eddington Ratios from z=0-10

We present the redshift evolution of quasar luminosity functions decomposed by halo mass, galaxy mass, supermassive black hole (SMBH) mass, and Eddington ratio, as well as SMBH kinetic/radiative energy output ratios from TRINITY, a flexible empirical model that self-consistently infers the halo--galaxy--SMBH connection that match observational data. Key findings include: 1) The normalization of QLF increases by ~3-4 dex from z~10 to z~4, due to the fast mass build-up of different SMBH populations; 2) From z~4 to z~1, less massive galaxies and SMBHs make up bigger and bigger fractions of QLFs, due to the AGN downsizing effect; 3) At z~0, massive haloes/galaxies/SMBHs are responsible for most bright quasars due to low Eddington ratios among all SMBHs; 4) The bright ends of quasar luminosity functions (QLFs) are dominated by SMBHs that are at least 0.3 dex over-massive relative to the median SMBH mass-galaxy mass relation; 5) QLFs at z~6-7 are dominated by SMBHs accreting at Eddington ratios 0.1 < $\eta_\mathrm{rad}$ < 1, but super-Eddington AGNs contribute more significantly to QLFs towards z~9-10.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> log.txt <==
Oct. 28
Plots to (re)make:
1. Fig. 41: Show the efficiencies from different studies as a function of redshift, including our aexp_eff model. Done.
2. Fig. 43: add in the lower right corner the amount of inter-publication scatter in the normalization, which is listed in an earlier table. Done.
3. Fig. 45 & 46: show the median value instead of the best-fitting ones. Done.
4. Fig. 50: remove the white solid curve denoting 10^16 Msun halos. Done.
5. Fig. 53: use error bars of 0.3 dex for all data points. Done
5. Fig. 53-55: Replace the \langle\rangle with \overline{} in the axis labels. Done
6. Fig. 31: remake the plot after removing the SSFR_AVG_Q. Done.

Remaining (sub)sections to read through:
1. 5.10: Check if the plots are updated after fixing the bug in calculating average BHAR at fixed stellar mass.

ToDo:
1. Read through the comparison with Yang2018, and make revisions as needed.
2. Replace all the "average BHAR/SFR" or "average SBHAR/SSFR" with the version with overline.
3. Conclusions and the abstract.


